Radio detections of IR-selected runaway stellar bow shocks

Massive stars moving at supersonic peculiar velocities through the interstellar medium (ISM) can create bow shocks, arc-like structures at the interface between the stellar wind and the ISM. Many such bow shocks have been detected and catalogued at IR wavelengths, but detections in other wavebands remain rare. Strikingly, while electrons are expected to be accelerated in the bow shock and their non-thermal emission may include synchrotron emission at low frequencies, only two massive runaway stellar bow shocks have to date been detected in the radio band. Here, we examine a sample of fifty IR-detected bow shocks from the E-BOSS catalogues in recently released radio images from the Rapid ASKAP Continuum Survey (RACS). We identify three confident and three likely counterparts, as well as three inconclusive candidates requiring confirmation via follow-up observations. These detections significantly increase the number of known radio massive stellar bow shocks and highlight the advantage of dedicated searches with current and next-generation radio telescopes. We investigate the underlying radio emission mechanism for these radio sources, finding a mix of free-free-dominated and synchrotron-dominated systems. We also discuss the non-detected targets by putting constraints on their emission properties and investigating their detectability with future observations. Finally, we propose several future avenues of research to advance the study and understanding of bow shocks at radio frequencies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
